Auxiliary field Monte-Carlo study of the QCD phase diagram at strong coupling

We investigate the QCD phase diagram in the strong coupling limit by using a newly developed auxiliary field Monte-Carlo (AFMC) method. Starting from an effective action in the leading order of the 1/g^2 and 1/d expansion with one species of unrooted staggered fermion, we solve the many-body problem exactly by introducing the auxiliary fields and integrating out the temporal links and quark fields. We have a sign problem in AFMC, which is different from the original one in finite density lattice QCD. For low momentum auxiliary field modes, a complex phase cancellation mechanism exists, and the sign problem is not serious on a small lattice. Compared with the mean field results, the transition temperature is found to be reduced by around 10 % and the hadron phase is found to be extended in the larger chemical potential direction by around 20 %, as observed in the monomer-dimer-polymer (MDP) simulations.

==> skeleton.txt <==
% Please use the skeleton file you have received in the 
% invitation-to-submit email, where your data are already
% filled in. Otherwise please make sure you insert your 
% data according to the instructions in PoSauthmanual.pdf
\documentclass{PoS}

\title{Contribution title}

\ShortTitle{Short Title for header}

\author{\speaker{First Author}\thanks{A footnote may follow.}\\
        Author affiliation\\
        E-mail: \email{author@email}}

%\author{Another Author\\
%        Affiliation\\
%        E-mail: \email{...}}

\abstract{..........................\
          ...........................}

\FullConference{The 30 International Symposium on Lattice Field Theory - Lattice 2012,\\
		June 24-29, 2012\\
		Cairns, Australia}


\begin{document}

\section{...}

\begin{thebibliography}{99}
\bibitem{...} 
....

\end{thebibliography}

\end{document}



